Clustering-based Criticality Analysis for Testing of Automated Driving Systems

With the implementation of the new EU regulation 2022/1426 regarding the type-approval of the automated driving system (ADS) of fully automated vehicles, scenario-based testing has gained significant importance in evaluating the performance and safety of advanced driver assistance systems and automated driving systems. However, the exploration and generation of concrete scenarios from a single logical scenario can often lead to a number of similar or redundant scenarios, which may not contribute to the testing goals. This paper focuses on the the goal to reduce the scenario set by clustering concrete scenarios from a single logical scenario. By employing clustering techniques, redundant and uninteresting scenarios can be identified and eliminated, resulting in a representative scenario set. This reduction allows for a more focused and efficient testing process, enabling the allocation of resources to the most relevant and critical scenarios. Furthermore, the identified clusters can provide valuable insights into the scenario space, revealing patterns and potential problems with the system's behavior.

==> Eval_2.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051550+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Eval_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1443.23455811bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53594843)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Eval_2.pdf}}%
    \put(0.0296074,0.30986357){\color[rgb]{0,0,0}\rotatebox{-17.21497716}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny targetWorldPosition\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Eval_2.pdf}}%
    \put(0.04217611,0.50626351){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize WTTC Original Space \end{tabular}}}}%
    \put(0.04034814,0.22744915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize WTTC Kernel Space\end{tabular}}}}%
    \put(0.38079376,0.50626338){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize Traffic Quality Orig. Space\end{tabular}}}}%
    \put(0.37748681,0.22744902){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize Traffic Qual. Kernel Space\end{tabular}}}}%
    \put(0.71346909,0.50626338){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize Ego Trajectory Orig. Space\end{tabular}}}}%
    \put(0.71770939,0.22744902){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize Ego Traj. Kernel Space\end{tabular}}}}%
    \put(0.29074572,0.33986884){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0\end{tabular}}}}%
    \put(0.28958578,0.39565736){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny1\end{tabular}}}}%
    \put(0.28994406,0.45193096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 2\end{tabular}}}}%
    \put(0.30887492,0.36246426){\color[rgb]{0,0,0}\rotatebox{89.57936097}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny Cluster Number\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Eval_2.pdf}}%
    \put(0.29163061,0.05755874){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0\end{tabular}}}}%
    \put(0.29047066,0.11334727){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny1\end{tabular}}}}%
    \put(0.29082895,0.16962086){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 2\end{tabular}}}}%
    \put(0.31079881,0.08223307){\color[rgb]{0,0,0}\rotatebox{89.57936097}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny Cluster Number\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Eval_2.pdf}}%
    \put(0.63106405,0.34011742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny -1\end{tabular}}}}%
    \put(0.6299041,0.39590595){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny0\end{tabular}}}}%
    \put(0.63026239,0.45217954){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1\end{tabular}}}}%
    \put(0.65127133,0.36246436){\color[rgb]{0,0,0}\rotatebox{89.57936097}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny Cluster Number\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Eval_2.pdf}}%
    \put(0.62964165,0.05816369){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny -1\end{tabular}}}}%
    \put(0.63056037,0.11395221){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny0\end{tabular}}}}%
    \put(0.62883999,0.17022581){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1\end{tabular}}}}%
    \put(0.64880898,0.08223324){\color[rgb]{0,0,0}\rotatebox{89.57936097}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny Cluster Number\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Eval_2.pdf}}%
    \put(0.96968009,0.33890724){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny -1\end{tabular}}}}%
    \put(0.96852015,0.39469576){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny0\end{tabular}}}}%
    \put(0.96887843,0.45096936){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1\end{tabular}}}}%
    \put(0.9909263,0.36246433){\color[rgb]{0,0,0}\rotatebox{89.57936097}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny Cluster Number\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Eval_2.pdf}}%
    \put(0.96924585,0.05980807){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny -1\end{tabular}}}}%
    \put(0.97016457,0.11559659){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny0\end{tabular}}}}%
    \put(0.96844419,0.17187019){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1\end{tabular}}}}%
    \put(0.99153128,0.08223324){\color[rgb]{0,0,0}\rotatebox{89.57936097}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny Cluster Number\end{tabular}}}}}%
    \put(0.00536487,0.52315333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize (a)\end{tabular}}}}%
    \put(0.35509195,0.52315354){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize (b)\end{tabular}}}}%
    \put(0.69383791,0.52315354){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize (c)\end{tabular}}}}%
    \put(0.00536504,0.24281922){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize (d)\end{tabular}}}}%
    \put(0.35509195,0.2428192){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize (e)\end{tabular}}}}%
    \put(0.69383782,0.2428192){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize (f)\end{tabular}}}}%
    \put(0.03079239,0.32615613){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 30\end{tabular}}}}%
    \put(0.06243721,0.31455373){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 40\end{tabular}}}}%
    \put(0.09051647,0.30747175){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 50\end{tabular}}}}%
    \put(0.1219341,0.29791173){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 60\end{tabular}}}}%
    \put(0.18561933,0.30343922){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.50\end{tabular}}}}%
    \put(0.20012946,0.32040902){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1.00\end{tabular}}}}%
    \put(0.21646257,0.3361529){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1.50\end{tabular}}}}%
    \put(0.23267253,0.3533917){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 2.00\end{tabular}}}}%
    \put(0.2348041,0.29594411){\color[rgb]{0,0,0}\rotatebox{48.39233999}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny time\end{tabular}}}}}%
    \put(0.2679327,0.37881273){\color[rgb]{0,0,0}\rotatebox{88.04008725}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny distance\end{tabular}}}}}%
    \put(0.24277185,0.37713424){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1\end{tabular}}}}%
    \put(0.24411931,0.4001295){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 3\end{tabular}}}}%
    \put(0.2450086,0.42373777){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 5\end{tabular}}}}%
    \put(0.24647955,0.44474517){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 7\end{tabular}}}}%
    \put(0.37114099,0.30899631){\color[rgb]{0,0,0}\rotatebox{-17.21497716}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny targetWorldPosition\end{tabular}}}}}%
    \put(0.37232593,0.32528888){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 30\end{tabular}}}}%
    \put(0.40397075,0.31368647){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 40\end{tabular}}}}%
    \put(0.43205005,0.3066045){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 50\end{tabular}}}}%
    \put(0.46346769,0.29704447){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 60\end{tabular}}}}%
    \put(0.52715291,0.30257197){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.50\end{tabular}}}}%
    \put(0.54166305,0.31954177){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1.00\end{tabular}}}}%
    \put(0.55799616,0.33528564){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1.50\end{tabular}}}}%
    \put(0.57108812,0.35252445){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 2.00\end{tabular}}}}%
    \put(0.57633762,0.29507681){\color[rgb]{0,0,0}\rotatebox{48.39233999}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny time\end{tabular}}}}}%
    \put(0.60946625,0.37794546){\color[rgb]{0,0,0}\rotatebox{88.04008725}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny distance\end{tabular}}}}}%
    \put(0.58430544,0.37626699){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1\end{tabular}}}}%
    \put(0.5856529,0.39926225){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 3\end{tabular}}}}%
    \put(0.58654218,0.42287052){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 5\end{tabular}}}}%
    \put(0.58801313,0.44387791){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 7\end{tabular}}}}%
    \put(0.70873098,0.31150179){\color[rgb]{0,0,0}\rotatebox{-17.21497716}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny targetWorldPosition\end{tabular}}}}}%
    \put(0.70991592,0.32779443){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 30\end{tabular}}}}%
    \put(0.74156074,0.31619202){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 40\end{tabular}}}}%
    \put(0.76964005,0.30911005){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 50\end{tabular}}}}%
    \put(0.80105768,0.29955002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 60\end{tabular}}}}%
    \put(0.86474282,0.30507752){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.50\end{tabular}}}}%
    \put(0.87925296,0.32204731){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1.00\end{tabular}}}}%
    \put(0.89558607,0.33779119){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1.50\end{tabular}}}}%
    \put(0.91387469,0.35399066){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 2.00\end{tabular}}}}%
    \put(0.9139276,0.2975824){\color[rgb]{0,0,0}\rotatebox{48.39233999}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny time\end{tabular}}}}}%
    \put(0.94705625,0.38045102){\color[rgb]{0,0,0}\rotatebox{88.04008725}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny distance\end{tabular}}}}}%
    \put(0.92189535,0.37877253){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1\end{tabular}}}}%
    \put(0.92324272,0.40176779){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 3\end{tabular}}}}%
    \put(0.92413201,0.42537606){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 5\end{tabular}}}}%
    \put(0.92560304,0.44638346){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 7\end{tabular}}}}%
    \put(0.03022958,0.04467693){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny -0.2\end{tabular}}}}%
    \put(0.92234565,0.09998685){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny -0.2\end{tabular}}}}%
    \put(0.06538414,0.03505842){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.2\end{tabular}}}}%
    \put(0.9259006,0.15513744){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.2\end{tabular}}}}%
    \put(0.09697368,0.02393154){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.6\end{tabular}}}}%
    \put(0.12673082,0.0123912){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1.0\end{tabular}}}}%
    \put(0.23103902,0.06830815){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.8\end{tabular}}}}%
    \put(0.24757487,0.17086987){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.8\end{tabular}}}}%
    \put(0.5879151,0.17131162){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.8\end{tabular}}}}%
    \put(0.24566562,0.13818515){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.4\end{tabular}}}}%
    \put(0.21200346,0.05016675){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.4\end{tabular}}}}%
    \put(0.24268896,0.10874555){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.0\end{tabular}}}}%
    \put(0.19413647,0.03026588){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.0\end{tabular}}}}%
    \put(0.37585702,0.04101959){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny -0.2\end{tabular}}}}%
    \put(0.41101161,0.03036175){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.2\end{tabular}}}}%
    \put(0.44052245,0.0202742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.6\end{tabular}}}}%
    \put(0.47339759,0.01081252){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 1.0\end{tabular}}}}%
    \put(0.73011041,0.03720974){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny -0.2\end{tabular}}}}%
    \put(0.76319785,0.0264688){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.2\end{tabular}}}}%
    \put(0.79686601,0.01534192){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.6\end{tabular}}}}%
    \put(0.55776204,0.0565485){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.4\end{tabular}}}}%
    \put(0.57611621,0.07392643){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.6\end{tabular}}}}%
    \put(0.58670762,0.14598786){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.4\end{tabular}}}}%
    \put(0.90295409,0.05979423){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.4\end{tabular}}}}%
    \put(0.51907221,0.01451012){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny -0.4\end{tabular}}}}%
    \put(0.5379891,0.03650768){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.0\end{tabular}}}}%
    \put(0.87656633,0.03552374){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.0\end{tabular}}}}%
    \put(0.85120842,0.0091253){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny -0.4\end{tabular}}}}%
    \put(0.92490795,0.12668976){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.0\end{tabular}}}}%
    \put(0.58366761,0.09486133){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny -0.4\end{tabular}}}}%
    \put(0.5849727,0.12048434){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny 0.0\end{tabular}}}}%
  \end{picture}%
\endgroup%

